Image segmentation of liver stage malaria infection with spatial uncertainty sampling

Global eradication of malaria depends on the development of drugs effective against the silent, yet obligate liver stage of the disease. The gold standard in drug development remains microscopic imaging of liver stage parasites in in vitro cell culture models. Image analysis presents a major bottleneck in this pipeline since the parasite has significant variability in size, shape, and density in these models. As with other highly variable datasets, traditional segmentation models have poor generalizability as they rely on hand-crafted features; thus, manual annotation of liver stage malaria images remains standard. To address this need, we develop a convolutional neural network architecture that utilizes spatial dropout sampling for parasite segmentation and epistemic uncertainty estimation in images of liver stage malaria. Our pipeline produces high-precision segmentations nearly identical to expert annotations, generalizes well on a diverse dataset of liver stage malaria parasites, and promotes independence between learned feature maps to model the uncertainty of generated predictions.

==> scratch.txt <==
% In this approach, each patch was split into vectors of size 27, representing a $3\times3$ box of 3 channels with a given pixel at the center. The model then takes as input this size-27 vector and predicts a probability of the center pixel being positive for a parasite (i.e., the center pixel belonging to a parasite segmentation). When predicting a segmentation for an entire image, the algorithm makes a prediction for each pixel as described, and combine them. The logistic regression model was implemented using the Python \texttt{sklearn SGDClassifier} with logistic loss to enable partial training with the patch generator. 

% The DSC is widely used as a statistic for measuring precision of image segmentation \cite{zou2004statistical,taha2015metrics}.
%%
% \subsection*{Deep Neural Networks for Biomedical Image Segmentation}

% Convolutional neural networks have emerged as an attractive approach for the segmentation of biomedical images due to their strength on visual recognition tasks. 

% Ciresan et al. \cite{ciresan2012deep} used a convolutional network with a sliding-window setup to predict the class label of each pixel in an image, where a patch surrounding the pixel was provided as input. However, this approach suffers from computational inefficiency and exhibits a tradeoff between accuracy and the context provided by the input patches. 

% Fully convolutional networks, such as that proposed by Long et al. \cite{long2015fully}, use a traditional contracting network architecture supplement with successive layers that use upsampling rather than pooling operations to increase the resolution of the layer output. Combining features from the contracting path with the output of upsampling layers allows for localization. 

% \subsection*{Dataset}

% The \textit{Plasmodium vivax} dataset consists of approximately $750$ $1080\times 1080$ pixel images of human hepatocytes cultured in the MPCC format that were subsequently cultured with \textit{P. vivax} parasites. Approximately $0.2-1$\% of the hepatocytes are infected based on the typical infectivity of \textit{P. vivax}. Eight days post infection, the \textit{P. vivax}-infected culture plate was preserved, and subsequently stained with DAPI (blue channel), for the parasite membrane protein UIS4 (green channel), and for a parasite cytoplasmic protein, H3K9ac or BIP (red channel). 150 images across three colors, corresponding to these three distinct immunostains, are taken over the area of each well in a culture plate. The three images corresponding to a particular area in the plate are then stacked to generate a 3-color RGB image. We use a set of approximately $250$ 3-color images as our dataset.   



% \subsection*{Neural Network Architecture}\label{unet_arch}

% We use a convolutional neural network, specifically the U-Net architecture, as depicted in Figure~\ref{unet}, for segmentation. The segmentation task is to determine all pixels in an image that are part of a malaria parasite. U-Net rests on a convolutional autoencoder framework with the addition of skip-like connections to transmit information from the encoder portion of the network to the decoder portion. Figure~\ref{unet} visualizes the architecture in more detail. All convolutional layers preserve the image dimensions (i.e., they are of stride 1). We deliberately included this in the upsampling phase, since strided deconvolutions (transposed convolutions) can produce checkerboard patterns in the output.

% \subsection*{U-Net Objective Functions}\label{losses}
% We experimented with several loss functions to achieve stable training of the U-Net. 
% \todo{Move to results? and only include the losses that were used in the final for the methods?}
% \subsubsection*{Pixelwise Cross-Entropy}
% The pixel-wise cross-entropy loss for an image is the sum of the cross-entropy on each pixel. The true label is 0 or 1 and the predicted label is a number in [0,1], since the output is the result of a sigmoid function on the last layer. Therefore, the pixel-wise cross-entropy for a single image takes the following form: 
% \begin{equation}
% E(I) = - \sum_{x \in I} y \log \hat{y} +  (1 - y) \log (1 - \hat{y})
% \end{equation}
% where $I$ is the image (consisting of the set of all pixels), and $\hat{y}$ is the output of the U-Net for point $x$.
% %%
% \subsubsection*{Pixelwise Weighted Cross-Entropy}
% A weighted form of cross-entropy was tested as an alternative to upsampling positive patches (section \ref{patches}). In this case, the cross-entropy for each pixel is multiplied by a weight corresponding to the inverse frequency of that label across all images.  
% \begin{equation}
% E(I) = - \sum_{x \in I} w_1 y \log \hat{y} +  w_0(1 - y) \log (1 - \hat{y}) 
% \end{equation}
% \begin{equation}
% w_y = \dfrac{|I| * N}{\sum_I \sum_{x' \in I} \mathbbm{1}(y' = y)}  
% \end{equation}
% where $y$ is the true label corresponding to point $x$, $\hat{y}$ is the output of the U-Net for point $x$, $|I|$ is the size of image $I$, and $N$ is the total number of training images. 
% %%
% \subsubsection*{Mean Absolute Error}
% %%
% The mean absolute error averages the absolute difference between the true and predicted values for each pixel. This loss function encourages sparsity and sharper segmentations. 
% \begin{equation}
% E(I) = - \sum_{x \in I} \dfrac {| y - \hat{y} |} {|I|}
% \end{equation}
% %%
% \subsubsection*{Dice Loss}
% %%
% \todo{Move to results?}
% We also test a dice loss with a differentiable formulation: 
% %%
% \begin{equation}
% E(I) =  \frac{2 * \sum_{x \in I} y * \hat{y}}{\sum_{x \in I} y + \sum_{x \in I} \hat{y}}
% \end{equation}
% %%
% \subsubsection*{Total Variation Loss}
% %%
% The total variation loss (TV) is the difference between an image and the image shifted by one pixel both horizontally and vertically. TV can be added as an additional term to any of the previous losses, and has a regularizing effect \cite{strong2003edge}.   
%%


% All units use ReLU activation, except for the output layer which uses sigmoid activation, and weights are initialized to be He Normal \cite{he2015delving}. For convolutional layers, all kernel sizes are $3\times 3$, and convolutions are always applied twice before and after every downsampling and upsampling operation, which is specific to the U-Net architecture \cite{ronneberger2015u}. Batch normalization \cite{ioffe2015batch} improved convergence and was used in the final implementation
% \subsection*{Algorithm for parasite counting}

% To determine the number of parasites present in a given image, we operated on each segmented image using an upper bound for the number of separate parasites and assumed most parasite infections produced convex segmentations. Our algorithm iteratively clusters the segmented coordinates using $k$-means clustering and then performs a contiguity check on the resulting clusters. This check ensures that the cluster assignments contiguously cover all segmented coordinates and that every segmented coordinate is connected through other segmented coordinates to a centroid.  If the contiguity check succeeds, the algorithm returns the clustering assignments. If the contiguity check fails, we increment $k$ in response and return the estimated count when the contiguity check succeeds. If the iteration limit is exceeded, the image is flagged for human annotation.


The staining scheme described allows for visualization of infected hepatocytes, as showin in Fig.~\todo{ref fig}. 150 images across the three colors were taken over the area of each well in a 96-well culture plate, and stacked to generate a 3-color RGB image. We used a set of approximately 250 $1080\times 1080$ 3-color images as our dataset. 

We randomly split the images at approximately $64\%$, $16\%$, and $20\%$ into training, validation, and testing cohorts, and used $256 \times 256$ pixel image patches to train the network due to memory constraints. Since a very small portion of a given image, if any, contains a \textit{P. vivax} parasite, random selection of $256 \times 256$ patches resulted in a heavily imbalanced dataset, where the number of negative images (images without any parasites) was far greater than the number of positive images, those that contained parasites. To address this issue, we pre-processed the dataset by filtering the image patches prior to use \todo{ref. fig. outlining pre-processing pipeline}.

Specifically, our pre-processing algorithm checked for the presence of the green UIS4 stain and the red H3K9ac/BIP stain by detecting whether there were pixels in those channels of the image with a value above a given threshold $T$, determined via cross-validation. While the presence of these two stains does not mean a parasite is present in the image, positive examples always contain these two stains in their vicinity; in other words, the dataset contains many false positives. If that threshold was met, the associated image patch was included in the training dataset. In addition to this patch generation approach, we further augmented the training data by applying random rotations and symmetries to the patch images, as the data is invariant under these transformations. \todo{ref. fig}

The training dataset generated from the pre-processed images was used to build three independent models to segment the parasites present in a given image. The primary classifier used a U-Net architecture based on work by Ronneberger and colleagues \cite{ronneberger2015u}  \todo{ref nat method paper}.  In order to segment the parasites in an image, the U-Net network is trained to classify each pixel in that image as either part of a parasite segmentation or not. Taken across the entirety of an image, this classification amounts to a segmentation of the malaria parasites present. Fig.~\todo{ref. overview fig} shows a summary of the image analysis workflow, and Fig.~\todo{ref. dataset fig} shows representative images of the \textit{Plasmodium} liver-stage dataset. To benchmark performance, we compared our deep-learning approach to both a logistic regression model as well as a traditional feature-engineering approach using Ilastik/Cell Profiler \todo{fill in here with details on Ilastik/Cell profiler!!}. 
